Flux-stability for conservation laws with discontinuous flux and convergence rates of the front tracking method

We prove that adapted entropy solutions of scalar conservation laws with discontinuous flux are stable with respect to changes in the flux under the assumption that the flux is strictly monotone in u and the spatial dependency is piecewise constant with finitely many discontinuities. We use this stability result to prove a convergence rate for the front tracking method -- a numerical method which is widely used in the field of conservation laws with discontinuous flux. To the best of our knowledge, both of these results are the first of their kind in the literature on conservation laws with discontinuous flux. We also present numerical experiments verifying the convergence rate results and comparing numerical solutions computed with the front tracking method to finite volume approximations.

==> AdvectionToBurgersEnd.txt <==
-0.9844  0.5000 
-0.9531  0.5000 
-0.9219  0.5000 
-0.8906  0.5000 
-0.8594  0.5000 
-0.8281  0.5000 
-0.7969  0.5000 
-0.7656  0.5000 
-0.7344  0.5000 
-0.7031  0.5000 
-0.6719  0.5000 
-0.6406  0.5000 
-0.6094  0.5000 
-0.5781  0.5000 
-0.5469  0.5000 
-0.5156  0.5000 
-0.4844  0.5000 
-0.4531  0.5000 
-0.4219  0.5000 
-0.3906  0.5000 
-0.3594  0.5000 
-0.3281  0.5000 
-0.2969  0.5000 
-0.2656  0.5000 
-0.2344  0.5000 
-0.2031  0.5000 
-0.1719  0.5000 
-0.1406  0.5000 
-0.1094  0.5000 
-0.0781  0.5000 
-0.0469  0.5001 
-0.0156  0.5003 
0.0156  1.0003 
0.0469  1.0007 
0.0781  1.0018 
0.1094  1.0042 
0.1406  1.0087 
0.1719  1.0166 
0.2031  1.0288 
0.2344  1.0460 
0.2656  1.0683 
0.2969  1.0954 
0.3281  1.1267 
0.3594  1.1615 
0.3906  1.1987 
0.4219  1.2379 
0.4531  1.2784 
0.4844  1.3196 
0.5156  1.3613 
0.5469  1.4030 
0.5781  1.4446 
0.6094  1.4858 
0.6406  1.5265 
0.6719  1.5665 
0.7031  1.6057 
0.7344  1.6440 
0.7656  1.6813 
0.7969  1.7174 
0.8281  1.7522 
0.8594  1.7857 
0.8906  1.8175 
0.9219  1.8476 
0.9531  1.8758 
0.9844  1.9018 

==> AdvectionToBurgersThird.txt <==
-0.9844  0.5000 
-0.9531  0.5000 
-0.9219  0.5000 
-0.8906  0.5000 
-0.8594  0.5000 
-0.8281  0.5000 
-0.7969  0.5000 
-0.7656  0.5000 
-0.7344  0.5000 
-0.7031  0.5000 
-0.6719  0.5000 
-0.6406  0.5000 
-0.6094  0.5000 
-0.5781  0.5000 
-0.5469  0.5000 
-0.5156  0.5000 
-0.4844  0.5000 
-0.4531  0.5000 
-0.4219  0.5005 
-0.3906  0.5029 
-0.3594  0.5127 
-0.3281  0.5430 
-0.2969  0.6150 
-0.2656  0.7516 
-0.2344  0.9609 
-0.2031  1.2222 
-0.1719  1.4890 
-0.1406  1.7119 
-0.1094  1.8637 
-0.0781  1.9472 
-0.0469  1.9837 
-0.0156  1.9962 
0.0156  1.9981 
0.0469  1.9994 
0.0781  1.9999 
0.1094  2.0000 
0.1406  2.0000 
0.1719  2.0000 
0.2031  2.0000 
0.2344  2.0000 
0.2656  2.0000 
0.2969  2.0000 
0.3281  2.0000 
0.3594  2.0000 
0.3906  2.0000 
0.4219  2.0000 
0.4531  2.0000 
0.4844  2.0000 
0.5156  2.0000 
0.5469  2.0000 
0.5781  2.0000 
0.6094  2.0000 
0.6406  2.0000 
0.6719  2.0000 
0.7031  2.0000 
0.7344  2.0000 
0.7656  2.0000 
0.7969  2.0000 
0.8281  2.0000 
0.8594  2.0000 
0.8906  2.0000 
0.9219  2.0000 
0.9531  2.0000 
0.9844  2.0000 




==> AdvectionToBurgersTwoThird.txt <==
-0.9844  0.5000 
-0.9531  0.5000 
-0.9219  0.5000 
-0.8906  0.5000 
-0.8594  0.5000 
-0.8281  0.5000 
-0.7969  0.5000 
-0.7656  0.5000 
-0.7344  0.5000 
-0.7031  0.5000 
-0.6719  0.5000 
-0.6406  0.5000 
-0.6094  0.5000 
-0.5781  0.5000 
-0.5469  0.5000 
-0.5156  0.5000 
-0.4844  0.5000 
-0.4531  0.5000 
-0.4219  0.5000 
-0.3906  0.5000 
-0.3594  0.5000 
-0.3281  0.5000 
-0.2969  0.5000 
-0.2656  0.5001 
-0.2344  0.5003 
-0.2031  0.5010 
-0.1719  0.5031 
-0.1406  0.5087 
-0.1094  0.5214 
-0.0781  0.5474 
-0.0469  0.5948 
-0.0156  0.6722 
0.0156  1.1595 
0.0469  1.2282 
0.0781  1.3010 
0.1094  1.3745 
0.1406  1.4467 
0.1719  1.5161 
0.2031  1.5820 
0.2344  1.6438 
0.2656  1.7012 
0.2969  1.7540 
0.3281  1.8019 
0.3594  1.8448 
0.3906  1.8824 
0.4219  1.9145 
0.4531  1.9411 
0.4844  1.9620 
0.5156  1.9775 
0.5469  1.9880 
0.5781  1.9944 
0.6094  1.9978 
0.6406  1.9993 
0.6719  1.9999 
0.7031  2.0000 
0.7344  2.0000 
0.7656  2.0000 
0.7969  2.0000 
0.8281  2.0000 
0.8594  2.0000 
0.8906  2.0000 
0.9219  2.0000 
0.9531  2.0000 
0.9844  2.0000 

==> BumpID.txt <==
-1.0000 2.0019 
-0.9961 2.0023 
-0.9922 2.0028 
-0.9883 2.0034 
-0.9843 2.0041 
-0.9804 2.0049 
-0.9765 2.0059 
-0.9726 2.0070 
-0.9687 2.0084 
-0.9648 2.0099 
-0.9609 2.0117 
-0.9569 2.0138 
-0.9530 2.0162 
-0.9491 2.0190 
-0.9452 2.0221 
-0.9413 2.0258 
-0.9374 2.0299 
-0.9335 2.0345 
-0.9295 2.0398 
-0.9256 2.0457 
-0.9217 2.0524 
-0.9178 2.0598 
-0.9139 2.0681 
-0.9100 2.0774 
-0.9061 2.0875 
-0.9022 2.0988 
-0.8982 2.1111 
-0.8943 2.1246 
-0.8904 2.1392 
-0.8865 2.1552 
-0.8826 2.1724 
-0.8787 2.1910 
-0.8748 2.2109 
-0.8708 2.2322 
-0.8669 2.2548 
-0.8630 2.2788 
-0.8591 2.3041 
-0.8552 2.3307 
-0.8513 2.3586 
-0.8474 2.3876 
-0.8434 2.4176 
-0.8395 2.4486 
-0.8356 2.4805 
-0.8317 2.5130 
-0.8278 2.5460 
-0.8239 2.5794 
-0.8200 2.6130 
-0.8160 2.6465 
-0.8121 2.6797 
-0.8082 2.7125 
-0.8043 2.7446 
-0.8004 2.7757 
-0.7965 2.8057 
-0.7926 2.8343 
-0.7886 2.8612 
-0.7847 2.8863 
-0.7808 2.9094 
-0.7769 2.9302 
-0.7730 2.9485 
-0.7691 2.9642 
-0.7652 2.9773 
-0.7613 2.9874 
-0.7573 2.9946 
-0.7534 2.9988 
-0.7495 3.0000 
-0.7456 2.9981 
-0.7417 2.9931 
-0.7378 2.9852 
-0.7339 2.9743 
-0.7299 2.9606 
-0.7260 2.9442 
-0.7221 2.9252 
-0.7182 2.9038 
-0.7143 2.8802 
-0.7104 2.8547 
-0.7065 2.8273 
-0.7025 2.7984 
-0.6986 2.7681 
-0.6947 2.7367 
-0.6908 2.7044 
-0.6869 2.6715 
-0.6830 2.6381 
-0.6791 2.6046 
-0.6751 2.5710 
-0.6712 2.5377 
-0.6673 2.5048 
-0.6634 2.4724 
-0.6595 2.4408 
-0.6556 2.4100 
-0.6517 2.3802 
-0.6477 2.3515 
-0.6438 2.3240 
-0.6399 2.2977 
-0.6360 2.2727 
-0.6321 2.2490 
-0.6282 2.2267 
-0.6243 2.2058 
-0.6204 2.1862 
-0.6164 2.1680 
-0.6125 2.1511 
-0.6086 2.1355 
-0.6047 2.1211 
-0.6008 2.1079 
-0.5969 2.0959 
-0.5930 2.0849 
-0.5890 2.0750 
-0.5851 2.0660 
-0.5812 2.0579 
-0.5773 2.0507 
-0.5734 2.0442 
-0.5695 2.0384 
-0.5656 2.0333 
-0.5616 2.0288 
-0.5577 2.0248 
-0.5538 2.0213 
-0.5499 2.0182 
-0.5460 2.0156 
-0.5421 2.0133 
-0.5382 2.0112 
-0.5342 2.0095 
-0.5303 2.0080 
-0.5264 2.0067 
-0.5225 2.0057 
-0.5186 2.0047 
-0.5147 2.0039 
-0.5108 2.0033 
-0.5068 2.0027 
-0.5029 2.0022 
-0.4990 2.0018 
-0.4951 2.0015 
-0.4912 2.0012 
-0.4873 2.0010 
-0.4834 2.0008 
-0.4795 2.0007 
-0.4755 2.0005 
-0.4716 2.0004 
-0.4677 2.0003 
-0.4638 2.0003 
-0.4599 2.0002 
-0.4560 2.0002 
-0.4521 2.0001 
-0.4481 2.0001 
-0.4442 2.0001 
-0.4403 2.0001 
-0.4364 2.0001 
-0.4325 2.0000 
-0.4286 2.0000 
-0.4247 2.0000 
-0.4207 2.0000 
-0.4168 2.0000 
-0.4129 2.0000 
-0.4090 2.0000 
-0.4051 2.0000 
-0.4012 2.0000 
-0.3973 2.0000 
-0.3933 2.0000 
-0.3894 2.0000 
-0.3855 2.0000 
-0.3816 2.0000 
-0.3777 2.0000 
-0.3738 2.0000 
-0.3699 2.0000 
-0.3659 2.0000 
-0.3620 2.0000 
-0.3581 2.0000 
-0.3542 2.0000 
-0.3503 2.0000 
-0.3464 2.0000 
-0.3425 2.0000 
-0.3386 2.0000 
-0.3346 2.0000 
-0.3307 2.0000 
-0.3268 2.0000 
-0.3229 2.0000 
-0.3190 2.0000 
-0.3151 2.0000 
-0.3112 2.0000 
-0.3072 2.0000 
-0.3033 2.0000 
-0.2994 2.0000 
-0.2955 2.0000 
-0.2916 2.0000 
-0.2877 2.0000 
-0.2838 2.0000 
-0.2798 2.0000 
-0.2759 2.0000 
-0.2720 2.0000 
-0.2681 2.0000 
-0.2642 2.0000 
-0.2603 2.0000 
-0.2564 2.0000 
-0.2524 2.0000 
-0.2485 2.0000 
-0.2446 2.0000 
-0.2407 2.0000 
-0.2368 2.0000 
-0.2329 2.0000 
-0.2290 2.0000 
-0.2250 2.0000 
-0.2211 2.0000 
-0.2172 2.0000 
-0.2133 2.0000 
-0.2094 2.0000 
-0.2055 2.0000 
-0.2016 2.0000 
-0.1977 2.0000 
-0.1937 2.0000 
-0.1898 2.0000 
-0.1859 2.0000 
-0.1820 2.0000 
-0.1781 2.0000 
-0.1742 2.0000 
-0.1703 2.0000 
-0.1663 2.0000 
-0.1624 2.0000 
-0.1585 2.0000 
-0.1546 2.0000 
-0.1507 2.0000 
-0.1468 2.0000 
-0.1429 2.0000 
-0.1389 2.0000 
-0.1350 2.0000 
-0.1311 2.0000 
-0.1272 2.0000 
-0.1233 2.0000 
-0.1194 2.0000 
-0.1155 2.0000 
-0.1115 2.0000 
-0.1076 2.0000 
-0.1037 2.0000 
-0.0998 2.0000 
-0.0959 2.0000 
-0.0920 2.0000 
-0.0881 2.0000 
-0.0841 2.0000 
-0.0802 2.0000 
-0.0763 2.0000 
-0.0724 2.0000 
-0.0685 2.0000 
-0.0646 2.0000 
-0.0607 2.0000 
-0.0568 2.0000 
-0.0528 2.0000 
-0.0489 2.0000 
-0.0450 2.0000 
-0.0411 2.0000 
-0.0372 2.0000 
-0.0333 2.0000 
-0.0294 2.0000 
-0.0254 2.0000 
-0.0215 2.0000 
-0.0176 2.0000 
-0.0137 2.0000 
-0.0098 2.0000 
-0.0059 2.0000 
-0.0020 2.0000 
0.0020 2.0000 
0.0059 2.0000 
0.0098 2.0000 
0.0137 2.0000 
0.0176 2.0000 
0.0215 2.0000 
0.0254 2.0000 
0.0294 2.0000 
0.0333 2.0000 
0.0372 2.0000 
0.0411 2.0000 
0.0450 2.0000 
0.0489 2.0000 
0.0528 2.0000 
0.0568 2.0000 
0.0607 2.0000 
0.0646 2.0000 
0.0685 2.0000 
0.0724 2.0000 
0.0763 2.0000 
0.0802 2.0000 
0.0841 2.0000 
0.0881 2.0000 
0.0920 2.0000 
0.0959 2.0000 
0.0998 2.0000 
0.1037 2.0000 
0.1076 2.0000 
0.1115 2.0000 
0.1155 2.0000 
0.1194 2.0000 
0.1233 2.0000 
0.1272 2.0000 
0.1311 2.0000 
0.1350 2.0000 
0.1389 2.0000 
0.1429 2.0000 
0.1468 2.0000 
0.1507 2.0000 
0.1546 2.0000 
0.1585 2.0000 
0.1624 2.0000 
0.1663 2.0000 
0.1703 2.0000 
0.1742 2.0000 
0.1781 2.0000 
0.1820 2.0000 
0.1859 2.0000 
0.1898 2.0000 
0.1937 2.0000 
0.1977 2.0000 
0.2016 2.0000 
0.2055 2.0000 
0.2094 2.0000 
0.2133 2.0000 
0.2172 2.0000 
0.2211 2.0000 
0.2250 2.0000 
0.2290 2.0000 
0.2329 2.0000 
0.2368 2.0000 
0.2407 2.0000 
0.2446 2.0000 
0.2485 2.0000 
0.2524 2.0000 
0.2564 2.0000 
0.2603 2.0000 
0.2642 2.0000 
0.2681 2.0000 
0.2720 2.0000 
0.2759 2.0000 
0.2798 2.0000 
0.2838 2.0000 
0.2877 2.0000 
0.2916 2.0000 
0.2955 2.0000 
0.2994 2.0000 
0.3033 2.0000 
0.3072 2.0000 
0.3112 2.0000 
0.3151 2.0000 
0.3190 2.0000 
0.3229 2.0000 
0.3268 2.0000 
0.3307 2.0000 
0.3346 2.0000 
0.3386 2.0000 
0.3425 2.0000 
0.3464 2.0000 
0.3503 2.0000 
0.3542 2.0000 
0.3581 2.0000 
0.3620 2.0000 
0.3659 2.0000 
0.3699 2.0000 
0.3738 2.0000 
0.3777 2.0000 
0.3816 2.0000 
0.3855 2.0000 
0.3894 2.0000 
0.3933 2.0000 
0.3973 2.0000 
0.4012 2.0000 
0.4051 2.0000 
0.4090 2.0000 
0.4129 2.0000 
0.4168 2.0000 
0.4207 2.0000 
0.4247 2.0000 
0.4286 2.0000 
0.4325 2.0000 
0.4364 2.0000 
0.4403 2.0000 
0.4442 2.0000 
0.4481 2.0000 
0.4521 2.0000 
0.4560 2.0000 
0.4599 2.0000 
0.4638 2.0000 
0.4677 2.0000 
0.4716 2.0000 
0.4755 2.0000 
0.4795 2.0000 
0.4834 2.0000 
0.4873 2.0000 
0.4912 2.0000 
0.4951 2.0000 
0.4990 2.0000 
0.5029 2.0000 
0.5068 2.0000 
0.5108 2.0000 
0.5147 2.0000 
0.5186 2.0000 
0.5225 2.0000 
0.5264 2.0000 
0.5303 2.0000 
0.5342 2.0000 
0.5382 2.0000 
0.5421 2.0000 
0.5460 2.0000 
0.5499 2.0000 
0.5538 2.0000 
0.5577 2.0000 
0.5616 2.0000 
0.5656 2.0000 
0.5695 2.0000 
0.5734 2.0000 
0.5773 2.0000 
0.5812 2.0000 
0.5851 2.0000 
0.5890 2.0000 
0.5930 2.0000 
0.5969 2.0000 
0.6008 2.0000 
0.6047 2.0000 
0.6086 2.0000 
0.6125 2.0000 
0.6164 2.0000 
0.6204 2.0000 
0.6243 2.0000 
0.6282 2.0000 
0.6321 2.0000 
0.6360 2.0000 
0.6399 2.0000 
0.6438 2.0000 
0.6477 2.0000 
0.6517 2.0000 
0.6556 2.0000 
0.6595 2.0000 
0.6634 2.0000 
0.6673 2.0000 
0.6712 2.0000 
0.6751 2.0000 
0.6791 2.0000 
0.6830 2.0000 
0.6869 2.0000 
0.6908 2.0000 
0.6947 2.0000 
0.6986 2.0000 
0.7025 2.0000 
0.7065 2.0000 
0.7104 2.0000 
0.7143 2.0000 
0.7182 2.0000 
0.7221 2.0000 
0.7260 2.0000 
0.7299 2.0000 
0.7339 2.0000 
0.7378 2.0000 
0.7417 2.0000 
0.7456 2.0000 
0.7495 2.0000 
0.7534 2.0000 
0.7573 2.0000 
0.7613 2.0000 
0.7652 2.0000 
0.7691 2.0000 
0.7730 2.0000 
0.7769 2.0000 
0.7808 2.0000 
0.7847 2.0000 
0.7886 2.0000 
0.7926 2.0000 
0.7965 2.0000 
0.8004 2.0000 
0.8043 2.0000 
0.8082 2.0000 
0.8121 2.0000 
0.8160 2.0000 
0.8200 2.0000 
0.8239 2.0000 
0.8278 2.0000 
0.8317 2.0000 
0.8356 2.0000 
0.8395 2.0000 
0.8434 2.0000 
0.8474 2.0000 
0.8513 2.0000 
0.8552 2.0000 
0.8591 2.0000 
0.8630 2.0000 
0.8669 2.0000 
0.8708 2.0000 
0.8748 2.0000 
0.8787 2.0000 
0.8826 2.0000 
0.8865 2.0000 
0.8904 2.0000 
0.8943 2.0000 
0.8982 2.0000 
0.9022 2.0000 
0.9061 2.0000 
0.9100 2.0000 
0.9139 2.0000 
0.9178 2.0000 
0.9217 2.0000 
0.9256 2.0000 
0.9295 2.0000 
0.9335 2.0000 
0.9374 2.0000 
0.9413 2.0000 
0.9452 2.0000 
0.9491 2.0000 
0.9530 2.0000 
0.9569 2.0000 
0.9609 2.0000 
0.9648 2.0000 
0.9687 2.0000 
0.9726 2.0000 
0.9765 2.0000 
0.9804 2.0000 
0.9843 2.0000 
0.9883 2.0000 
0.9922 2.0000 
0.9961 2.0000 
1.0000 2.0000 




==> BurgersToAdvectionEnd.txt <==
-0.9922  2.0029 
-0.9766  2.0029 
-0.9609  2.0029 
-0.9453  2.0029 
-0.9297  2.0029 
-0.9141  2.0029 
-0.8984  2.0029 
-0.8828  2.0029 
-0.8672  2.0029 
-0.8516  2.0029 
-0.8359  2.0029 
-0.8203  2.0029 
-0.8047  2.0029 
-0.7891  2.0029 
-0.7734  2.0029 
-0.7578  2.0029 
-0.7422  2.0029 
-0.7266  2.0029 
-0.7109  2.0029 
-0.6953  2.0029 
-0.6797  2.0029 
-0.6641  2.0029 
-0.6484  2.0029 
-0.6328  2.0029 
-0.6172  2.0029 
-0.6016  2.0029 
-0.5859  2.0029 
-0.5703  2.0029 
-0.5547  2.0029 
-0.5391  2.0029 
-0.5234  2.0029 
-0.5078  2.0029 
-0.4922  2.0029 
-0.4766  2.0029 
-0.4609  2.0029 
-0.4453  2.0029 
-0.4297  2.0029 
-0.4141  2.0029 
-0.3984  2.0029 
-0.3828  2.0029 
-0.3672  2.0029 
-0.3516  2.0029 
-0.3359  2.0029 
-0.3203  2.0029 
-0.3047  2.0029 
-0.2891  2.0029 
-0.2734  2.0029 
-0.2578  2.0029 
-0.2422  2.0030 
-0.2266  2.0030 
-0.2109  2.0031 
-0.1953  2.0032 
-0.1797  2.0034 
-0.1641  2.0037 
-0.1484  2.0042 
-0.1328  2.0049 
-0.1172  2.0058 
-0.1016  2.0071 
-0.0859  2.0089 
-0.0703  2.0112 
-0.0547  2.0143 
-0.0391  2.0181 
-0.0234  2.0227 
-0.0078  2.0284 
0.0078  2.0572 
0.0234  2.0907 
0.0391  2.1360 
0.0547  2.1944 
0.0703  2.2669 
0.0859  2.3538 
0.1016  2.4545 
0.1172  2.5662 
0.1328  2.6829 
0.1484  2.7953 
0.1641  2.8907 
0.1797  2.9555 
0.1953  2.9783 
0.2109  2.9533 
0.2266  2.8823 
0.2422  2.7747 
0.2578  2.6450 
0.2734  2.5091 
0.2891  2.3811 
0.3047  2.2708 
0.3203  2.1828 
0.3359  2.1174 
0.3516  2.0717 
0.3672  2.0418 
0.3828  2.0233 
0.3984  2.0124 
0.4141  2.0063 
0.4297  2.0031 
0.4453  2.0015 
0.4609  2.0007 
0.4766  2.0003 
0.4922  2.0001 
0.5078  2.0000 
0.5234  2.0000 
0.5391  2.0000 
0.5547  2.0000 
0.5703  2.0000 
0.5859  2.0000 
0.6016  2.0000 
0.6172  2.0000 
0.6328  2.0000 
0.6484  2.0000 
0.6641  2.0000 
0.6797  2.0000 
0.6953  2.0000 
0.7109  2.0000 
0.7266  2.0000 
0.7422  2.0000 
0.7578  2.0000 
0.7734  2.0000 
0.7891  2.0000 
0.8047  2.0000 
0.8203  2.0000 
0.8359  2.0000 
0.8516  2.0000 
0.8672  2.0000 
0.8828  2.0000 
0.8984  2.0000 
0.9141  2.0000 
0.9297  2.0000 
0.9453  2.0000 
0.9609  2.0000 
0.9766  2.0000 
0.9922  2.0000 

==> BurgersToAdvectionHalf.txt <==
-0.9922  2.0029 
-0.9766  2.0029 
-0.9609  2.0029 
-0.9453  2.0029 
-0.9297  2.0029 
-0.9141  2.0029 
-0.8984  2.0029 
-0.8828  2.0029 
-0.8672  2.0029 
-0.8516  2.0029 
-0.8359  2.0029 
-0.8203  2.0029 
-0.8047  2.0029 
-0.7891  2.0029 
-0.7734  2.0029 
-0.7578  2.0029 
-0.7422  2.0029 
-0.7266  2.0030 
-0.7109  2.0031 
-0.6953  2.0033 
-0.6797  2.0038 
-0.6641  2.0046 
-0.6484  2.0059 
-0.6328  2.0081 
-0.6172  2.0116 
-0.6016  2.0166 
-0.5859  2.0237 
-0.5703  2.0332 
-0.5547  2.0456 
-0.5391  2.0610 
-0.5234  2.0796 
-0.5078  2.1015 
-0.4922  2.1265 
-0.4766  2.1546 
-0.4609  2.1855 
-0.4453  2.2189 
-0.4297  2.2546 
-0.4141  2.2922 
-0.3984  2.3315 
-0.3828  2.3721 
-0.3672  2.4137 
-0.3516  2.4560 
-0.3359  2.4987 
-0.3203  2.5413 
-0.3047  2.5832 
-0.2891  2.6238 
-0.2734  2.6616 
-0.2578  2.6948 
-0.2422  2.7198 
-0.2266  2.7306 
-0.2109  2.7177 
-0.1953  2.6686 
-0.1797  2.5742 
-0.1641  2.4415 
-0.1484  2.2999 
-0.1328  2.1821 
-0.1172  2.1022 
-0.1016  2.0549 
-0.0859  2.0290 
-0.0703  2.0153 
-0.0547  2.0081 
-0.0391  2.0043 
-0.0234  2.0023 
-0.0078  2.0012 
0.0078  2.0024 
0.0234  2.0008 
0.0391  2.0003 
0.0547  2.0001 
0.0703  2.0000 
0.0859  2.0000 
0.1016  2.0000 
0.1172  2.0000 
0.1328  2.0000 
0.1484  2.0000 
0.1641  2.0000 
0.1797  2.0000 
0.1953  2.0000 
0.2109  2.0000 
0.2266  2.0000 
0.2422  2.0000 
0.2578  2.0000 
0.2734  2.0000 
0.2891  2.0000 
0.3047  2.0000 
0.3203  2.0000 
0.3359  2.0000 
0.3516  2.0000 
0.3672  2.0000 
0.3828  2.0000 
0.3984  2.0000 
0.4141  2.0000 
0.4297  2.0000 
0.4453  2.0000 
0.4609  2.0000 
0.4766  2.0000 
0.4922  2.0000 
0.5078  2.0000 
0.5234  2.0000 
0.5391  2.0000 
0.5547  2.0000 
0.5703  2.0000 
0.5859  2.0000 
0.6016  2.0000 
0.6172  2.0000 
0.6328  2.0000 
0.6484  2.0000 
0.6641  2.0000 
0.6797  2.0000 
0.6953  2.0000 
0.7109  2.0000 
0.7266  2.0000 
0.7422  2.0000 
0.7578  2.0000 
0.7734  2.0000 
0.7891  2.0000 
0.8047  2.0000 
0.8203  2.0000 
0.8359  2.0000 
0.8516  2.0000 
0.8672  2.0000 
0.8828  2.0000 
0.8984  2.0000 
0.9141  2.0000 
0.9297  2.0000 
0.9453  2.0000 
0.9609  2.0000 
0.9766  2.0000 
0.9922  2.0000 

==> BurgersToAdvectionTwoThird.txt <==
-0.9922  2.0029 
-0.9766  2.0029 
-0.9609  2.0029 
-0.9453  2.0029 
-0.9297  2.0029 
-0.9141  2.0029 
-0.8984  2.0029 
-0.8828  2.0029 
-0.8672  2.0029 
-0.8516  2.0029 
-0.8359  2.0029 
-0.8203  2.0029 
-0.8047  2.0029 
-0.7891  2.0029 
-0.7734  2.0029 
-0.7578  2.0029 
-0.7422  2.0029 
-0.7266  2.0029 
-0.7109  2.0029 
-0.6953  2.0029 
-0.6797  2.0029 
-0.6641  2.0029 
-0.6484  2.0029 
-0.6328  2.0029 
-0.6172  2.0029 
-0.6016  2.0029 
-0.5859  2.0029 
-0.5703  2.0030 
-0.5547  2.0030 
-0.5391  2.0032 
-0.5234  2.0034 
-0.5078  2.0039 
-0.4922  2.0046 
-0.4766  2.0057 
-0.4609  2.0074 
-0.4453  2.0099 
-0.4297  2.0133 
-0.4141  2.0181 
-0.3984  2.0243 
-0.3828  2.0322 
-0.3672  2.0421 
-0.3516  2.0539 
-0.3359  2.0678 
-0.3203  2.0839 
-0.3047  2.1020 
-0.2891  2.1221 
-0.2734  2.1441 
-0.2578  2.1677 
-0.2422  2.1930 
-0.2266  2.2197 
-0.2109  2.2477 
-0.1953  2.2767 
-0.1797  2.3067 
-0.1641  2.3376 
-0.1484  2.3690 
-0.1328  2.4010 
-0.1172  2.4333 
-0.1016  2.4657 
-0.0859  2.4980 
-0.0703  2.5299 
-0.0547  2.5608 
-0.0391  2.5899 
-0.0234  2.6159 
-0.0078  2.6365 
0.0078  3.4757 
0.0234  3.3748 
0.0391  3.0548 
0.0547  2.6752 
0.0703  2.3694 
0.0859  2.1774 
0.1016  2.0768 
0.1172  2.0307 
0.1328  2.0116 
0.1484  2.0042 
0.1641  2.0015 
0.1797  2.0005 
0.1953  2.0002 
0.2109  2.0001 
0.2266  2.0000 
0.2422  2.0000 
0.2578  2.0000 
0.2734  2.0000 
0.2891  2.0000 
0.3047  2.0000 
0.3203  2.0000 
0.3359  2.0000 
0.3516  2.0000 
0.3672  2.0000 
0.3828  2.0000 
0.3984  2.0000 
0.4141  2.0000 
0.4297  2.0000 
0.4453  2.0000 
0.4609  2.0000 
0.4766  2.0000 
0.4922  2.0000 
0.5078  2.0000 
0.5234  2.0000 
0.5391  2.0000 
0.5547  2.0000 
0.5703  2.0000 
0.5859  2.0000 
0.6016  2.0000 
0.6172  2.0000 
0.6328  2.0000 
0.6484  2.0000 
0.6641  2.0000 
0.6797  2.0000 
0.6953  2.0000 
0.7109  2.0000 
0.7266  2.0000 
0.7422  2.0000 
0.7578  2.0000 
0.7734  2.0000 
0.7891  2.0000 
0.8047  2.0000 
0.8203  2.0000 
0.8359  2.0000 
0.8516  2.0000 
0.8672  2.0000 
0.8828  2.0000 
0.8984  2.0000 
0.9141  2.0000 
0.9297  2.0000 
0.9453  2.0000 
0.9609  2.0000 
0.9766  2.0000 
0.9922  2.0000 

==> RiemannID.txt <==
-1. 0.5 
-0.5 2. 
1. 2. 




==> SolutionBumpID_Burgers_to_Transport0.2.txt <==
-1.0000 2.0029 
-0.5828 2.0060 
-0.5672 2.0119 
-0.5516 2.0156 
-0.5484 2.0223 
-0.5328 2.0312 
-0.5297 2.0400 
-0.5141 2.0469 
-0.5109 2.0625 
-0.5078 2.0684 
-0.4922 2.0781 
-0.4891 2.0938 
-0.4859 2.1094 
-0.4828 2.1112 
-0.4672 2.1250 
-0.4641 2.1406 
-0.4609 2.1562 
-0.4578 2.1719 
-0.4547 2.1723 
-0.4391 2.1875 
-0.4359 2.2031 
-0.4328 2.2188 
-0.4297 2.2344 
-0.4266 2.2500 
-0.4234 2.2542 
-0.4078 2.2656 
-0.4047 2.2812 
-0.4016 2.2969 
-0.3984 2.3125 
-0.3953 2.3281 
-0.3922 2.3438 
-0.3891 2.3572 
-0.3734 2.3594 
-0.3703 2.3750 
-0.3672 2.3906 
-0.3641 2.4062 
-0.3609 2.4219 
-0.3578 2.4375 
-0.3547 2.4531 
-0.3516 2.4688 
-0.3484 2.4783 
-0.3328 2.4844 
-0.3297 2.5000 
-0.3266 2.5156 
-0.3234 2.5312 
-0.3203 2.5469 
-0.3172 2.5625 
-0.3141 2.5781 
-0.3109 2.5938 
-0.3078 2.6094 
-0.3047 2.6099 
-0.2891 2.6250 
-0.2859 2.6406 
-0.2828 2.6562 
-0.2797 2.6719 
-0.2766 2.6875 
-0.2734 2.7031 
-0.2703 2.7188 
-0.2672 2.7344 
-0.2641 2.7409 
-0.2484 2.7500 
-0.2453 2.7656 
-0.2422 2.7812 
-0.2391 2.7969 
-0.2359 2.8125 
-0.2328 2.8281 
-0.2297 2.8438 
-0.2266 2.8573 
-0.2109 2.8594 
-0.2078 2.8750 
-0.2047 2.8906 
-0.2016 2.9062 
-0.1984 2.9219 
-0.1953 2.9375 
-0.1922 2.9448 
-0.1766 2.9531 
-0.1734 2.9688 
-0.1703 2.9844 
-0.1672 2.9919 
-0.1623 2.0400 
-0.1563 2.0223 
-0.1433 2.0119 
-0.1297 2.0060 
-0.1141 2.0029 
-0.0984 2.0013 
-0.0828 2.0006 
-0.0672 2.0002 
-0.0516 2.0001 
-0.0359 2.0000 
-0.0203 2.0000 
-0.0047 2.0000 
0.0000 2.0000 
0.0054 2.0000 
0.0132 2.0000 
0.0210 2.0000 
0.0288 2.0000 
0.0366 2.0000 
0.0444 2.0000 
0.0521 2.0000 
0.0599 2.0000 
0.0677 2.0000 
0.0755 2.0000 
0.0833 2.0000 
0.0910 2.0000 
0.0988 2.0000 
0.1067 2.0000 
0.1145 2.0000 
0.1222 2.0000 
1.0000 2.0000 




==> SolutionBumpID_Burgers_to_Transport0.3.txt <==
-1.0000 2.0029 
-0.3820 2.0060 
-0.3664 2.0119 
-0.3508 2.0156 
-0.3461 2.0223 
-0.3305 2.0312 
-0.3258 2.0400 
-0.3102 2.0469 
-0.3055 2.0625 
-0.3008 2.0684 
-0.2852 2.0781 
-0.2805 2.0938 
-0.2758 2.1094 
-0.2711 2.1112 
-0.2555 2.1250 
-0.2508 2.1406 
-0.2461 2.1562 
-0.2414 2.1719 
-0.2367 2.1723 
-0.2211 2.1875 
-0.2164 2.2031 
-0.2117 2.2188 
-0.2070 2.2344 
-0.2023 2.2500 
-0.1977 2.2542 
-0.1820 2.2656 
-0.1773 2.2812 
-0.1727 2.2969 
-0.1680 2.3125 
-0.1633 2.3281 
-0.1586 2.3438 
-0.1539 2.3572 
-0.1383 2.3594 
-0.1336 2.3750 
-0.1289 2.3906 
-0.1242 2.4062 
-0.1195 2.4219 
-0.1148 2.4375 
-0.1102 2.4531 
-0.1055 2.4688 
-0.1008 2.4783 
-0.0852 2.4844 
-0.0805 2.5000 
-0.0758 2.5156 
-0.0711 2.5312 
-0.0664 2.5469 
-0.0617 2.5625 
-0.0570 2.5781 
-0.0523 2.5938 
-0.0477 2.6094 
-0.0430 2.6099 
-0.0273 2.6250 
-0.0227 2.6406 
-0.0180 2.6562 
-0.0133 2.6719 
-0.0086 2.6875 
-0.0039 2.7031 
0.0000 3.6534 
0.0003 3.6958 
0.0020 3.7384 
0.0037 3.7563 
0.0094 3.7812 
0.0110 3.8243 
0.0127 3.8677 
0.0143 3.9113 
0.0159 3.9551 
0.0175 3.9991 
0.0190 4.0435 
0.0205 4.0820 
0.0260 4.0880 
0.0275 4.1328 
0.0290 4.1779 
0.0305 4.2231 
0.0319 4.2687 
0.0333 4.3145 
0.0347 4.3360 
0.0348 2.0238 
0.0354 2.0120 
0.0432 2.0058 
0.0510 2.0027 
0.0588 2.0012 
0.0665 2.0005 
0.0743 2.0002 
0.0821 2.0001 
0.0899 2.0000 
0.0977 2.0000 
0.1054 2.0000 
0.1132 2.0000 
0.1210 2.0000 
0.1288 2.0000 
0.1366 2.0000 
0.1444 2.0000 
0.1521 2.0000 
0.1599 2.0000 
0.1677 2.0000 
0.1755 2.0000 
0.1833 2.0000 
0.1910 2.0000 
0.1988 2.0000 
0.2067 2.0000 
0.2145 2.0000 
0.2222 2.0000 
1.0000 2.0000 




==> SolutionBumpID_Burgers_to_Transport0.5.txt <==
-1.0000 2.0029 
0.0000 2.0058 
0.0097 2.0120 
0.0175 2.0238 
0.0253 2.0314 
0.0290 2.0449 
0.0367 2.0630 
0.0402 2.0809 
0.0479 2.0948 
0.0513 2.1270 
0.0547 2.1391 
0.0623 2.1593 
0.0655 2.1919 
0.0688 2.2247 
0.0720 2.2286 
0.0793 2.2578 
0.0824 2.2911 
0.0855 2.3247 
0.0884 2.3585 
0.0914 2.3593 
0.0986 2.3926 
0.1014 2.4269 
0.1042 2.4614 
0.1070 2.4962 
0.1098 2.5312 
0.1125 2.5406 
0.1194 2.5665 
0.1220 2.6021 
0.1246 2.6378 
0.1271 2.6738 
0.1296 2.7101 
0.1321 2.7466 
0.1346 2.7783 
0.1412 2.7833 
0.1436 2.8203 
0.1459 2.8575 
0.1482 2.8950 
0.1505 2.9327 
0.1527 2.9707 
0.1550 3.0089 
0.1571 3.0474 
0.1593 3.0709 
0.1656 3.0861 
0.1677 3.1250 
0.1698 3.1642 
0.1718 3.2036 
0.1738 3.2433 
0.1758 3.2832 
0.1778 3.3234 
0.1798 3.3638 
0.1817 3.4044 
0.1836 3.4059 
0.1896 3.4453 
0.1914 3.4865 
0.1932 3.5278 
0.1950 3.5695 
0.1968 3.6113 
0.1986 3.6534 
0.2003 3.6958 
0.2020 3.7384 
0.2037 3.7563 
0.2094 3.7812 
0.2110 3.8243 
0.2127 3.8677 
0.2143 3.9113 
0.2159 3.9551 
0.2175 3.9991 
0.2190 4.0435 
0.2205 4.0820 
0.2260 4.0880 
0.2275 4.1328 
0.2290 4.1779 
0.2305 4.2231 
0.2319 4.2687 
0.2333 4.3145 
0.2347 4.3360 
0.2348 2.0238 
0.2354 2.0120 
0.2432 2.0058 
0.2510 2.0027 
0.2588 2.0012 
0.2665 2.0005 
0.2743 2.0002 
0.2821 2.0001 
0.2899 2.0000 
0.2977 2.0000 
0.3054 2.0000 
0.3132 2.0000 
0.3210 2.0000 
0.3288 2.0000 
0.3366 2.0000 
0.3444 2.0000 
0.3521 2.0000 
0.3599 2.0000 
0.3677 2.0000 
0.3755 2.0000 
0.3833 2.0000 
0.3910 2.0000 
0.3988 2.0000 
0.4067 2.0000 
0.4145 2.0000 
0.4222 2.0000 
1.0000 2.0000 




==> SolutionRiemannID_Transport_to_Burgers0.3.txt <==
-1.0000 0.5000 
-0.2000 2.0000 
0.0000 2.0000 
1.0000 2.0000 




==> SolutionRiemannID_Transport_to_Burgers0.6.txt <==
-1.0000 0.5000 
0.0000 1.0000 
0.1016 1.0312 
0.1047 1.0625 
0.1078 1.0938 
0.1109 1.1250 
0.1141 1.1562 
0.1172 1.1875 
0.1203 1.2188 
0.1234 1.2500 
0.1266 1.2812 
0.1297 1.3125 
0.1328 1.3438 
0.1359 1.3750 
0.1391 1.4062 
0.1422 1.4375 
0.1453 1.4688 
0.1484 1.5000 
0.1516 1.5312 
0.1547 1.5625 
0.1578 1.5938 
0.1609 1.6250 
0.1641 1.6562 
0.1672 1.6875 
0.1703 1.7188 
0.1734 1.7500 
0.1766 1.7812 
0.1797 1.8125 
0.1828 1.8438 
0.1859 1.8750 
0.1891 1.9062 
0.1922 1.9375 
0.1953 1.9688 
0.1984 2.0000 
1.0000 2.0000 




==> SolutionRiemannID_Transport_to_Burgers0.9.txt <==
-1.0000 0.5000 
0.0000 1.0000 
0.4062 1.0312 
0.4187 1.0625 
0.4312 1.0938 
0.4437 1.1250 
0.4562 1.1562 
0.4687 1.1875 
0.4812 1.2188 
0.4937 1.2500 
0.5062 1.2812 
0.5187 1.3125 
0.5312 1.3438 
0.5437 1.3750 
0.5562 1.4062 
0.5687 1.4375 
0.5812 1.4688 
0.5937 1.5000 
0.6062 1.5312 
0.6187 1.5625 
0.6312 1.5938 
0.6437 1.6250 
0.6562 1.6562 
0.6687 1.6875 
0.6812 1.7188 
0.6937 1.7500 
0.7062 1.7812 
0.7187 1.8125 
0.7312 1.8438 
0.7437 1.8750 
0.7562 1.9062 
0.7687 1.9375 
0.7812 1.9688 
0.7937 2.0000 
1.0000 2.0000 



